Observation of Weak Kondo Effect and Angle Dependent Magnetoresistance in Layered Antiferromagnetic V$_5$S$_8$ Single Crystal

The compound V$_5$S$_8$ can also be represented by V$_{1.25}$S$_2$, a transition metal dichalcogenide (TMDC) with excess V. Very few TMDCs show magnetism and/or Kondo effect. Among them, the sister compounds VSe$_2$ and VTe$_2$ are recently proved to show ferromagnetism in addition to the low-temperature resistivity upturn due to Kondo effect. In this study, we show Kondo effect in V$_5$S$_8$ originated from the antiferromagnetic exchange interactions among the intercalated V atoms below the N$\acute{e}$el ($T_N$) temperature of 27 K. We find isotropic magnetic properties above $T_N$, while a strong magnetic anisotropy is noticed below $T_N$. In addition, below $T_N$ we find an out-of-plane ($H\parallel c$) spin-flop transition triggered at a critical field of 3.5 T that is absent from the in-plane ($H\perp c$). Angle-dependent magnetoresistance is found to be highly anisotropic in the antiferromagnetic state.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

